X-ray cavities in TNG-Cluster: AGN phenomena in the full cosmological context

Active galactic nuclei (AGN) feedback from supermassive black holes (SMBHs) at the centers of galaxy clusters plays a key role in regulating star formation and shaping the intracluster medium (ICM), often manifesting through prominent X-ray cavities embedded in the cluster's hot atmosphere. Here we show that X-ray cavities arise naturally due to AGN feedback in TNG-Cluster. This is a new suite of magnetohydrodynamic cosmological simulations of galaxy formation and evolution, and hence of galaxy clusters, whereby cold dark matter, baryon dynamics, galactic astrophysics, and magnetic fields are evolved together consistently. We construct mock Chandra X-ray observations of the central regions of the 352 simulated clusters at $z=0$ and find that $\sim$39 per cent contain X-ray cavities. Identified X-ray cavities vary in configuration (single, pairs, or multiples), with some still attached to SMBHs, while others have buoyantly risen. Their size ranges from a few to several tens of kpc. In terms of gas physical properties, TNG-Cluster X-ray cavities are underdense compared to the surrounding halo and filled with hot gas ($\sim$10$^8$K); 25 per cent of them are surrounded by an X-ray bright and compressed rim associated with a weak shock (Mach number $\sim 1.5$). Clusters exhibiting X-ray cavities are preferentially strong or weak cool-cores, are dynamically relaxed, and host SMBHs accreting at low Eddington rates. We show that TNG-Cluster X-ray cavities originate from episodic, wind-like energy injections from central AGN. Our results illustrate the existence and diversity of X-ray cavities simulated in state-of-the-art models within realistic cosmological environments and show that these can form without necessarily invoking bipolar, collimated, or relativistic jets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
